Loss Landscape Dependent Self-Adjusting Learning Rates in Decentralized Stochastic Gradient Descent

Distributed Deep Learning (DDL) is essential for large-scale Deep Learning (DL) training. Synchronous Stochastic Gradient Descent (SSGD) 1 is the de facto DDL optimization method. Using a sufficiently large batch size is critical to achieving DDL runtime speedup. In a large batch setting, the learning rate must be increased to compensate for the reduced number of parameter updates. However, a large learning rate may harm convergence in SSGD and training could easily diverge. Recently, Decentralized Parallel SGD (DPSGD) has been proposed to improve distributed training speed. In this paper, we find that DPSGD not only has a system-wise run-time benefit but also a significant convergence benefit over SSGD in the large batch setting. Based on a detailed analysis of the DPSGD learning dynamics, we find that DPSGD introduces additional landscape-dependent noise that automatically adjusts the effective learning rate to improve convergence. In addition, we theoretically show that this noise smoothes the loss landscape, hence allowing a larger learning rate. We conduct extensive studies over 18 state-of-the-art DL models/tasks and demonstrate that DPSGD often converges in cases where SSGD diverges for large learning rates in the large batch setting. Our findings are consistent across two different application domains: Computer Vision (CIFAR10 and ImageNet-1K) and Automatic Speech Recognition (SWB300 and SWB2000), and two different types of neural network models: Convolutional Neural Networks and Long Short-Term Memory Recurrent Neural Networks.

==> data/cifar10/bs1024_lr0.1.txt <==
	efficientnetb0		vgg		resnet		googlenet		mobilenet		mobilenetv2		densenet		shufflenet		resnext		preactresnet		senet18	
epoch	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd
1	76.07	73.23	46.12	57.78	84.58	72.82	85.19	81.06	75.23	71.01	81.1	73.93	85.48	78.28	78.88	64.2	81.57	59.47	84.87	77.87	84.57	77.92
2	79.55	75.44	74.15	80.92	86.83	85.42	82.75	71.12	82.94	79.22	86.29	79.16	85.74	80.63	84.02	78.33	83.62	71.37	87.47	84.93	88.19	81.18
3	82.78	78.47	81.51	83.56	86.64	83.63	84.05	71.02	84.98	78.8	87.73	82.83	87.89	84.13	84.42	82.12	87.99	66.78	86.19	79.96	88.1	84.04
4	83.4	78.84	84.28	86.73	87.89	85.58	83.28	84.44	80.8	79.88	88.5	80.56	88.31	87.28	83.45	83.62	87.28	83.84	86.06	87.35	88.19	82.73
5	82.18	75.91	87.18	73.78	90.08	83.89	86.57	84.38	84.92	82.36	86.45	82.44	88.67	86.62	85.98	68.81	88.39	77.09	88.52	78.79	87.85	80.94
6	84.93	80.16	81.02	76.98	89.72	82.59	87.48	87.04	85.78	83.27	87.61	85.64	88.99	76.02	85.96	83.69	87.71	77.42	88.41	80.53	85.62	85.54
7	81.93	77.85	86.14	80.86	89.77	80.19	79.97	77.5	84.39	85.86	88.32	86.09	90.09	89.14	86.7	75.39	88.06	76.18	89.01	84.42	90	82.62
8	85.94	77.95	80.25	80.97	89.03	89.83	89.11	88.85	84.1	72.76	87.33	84.81	89.71	87.88	86.94	78.8	87.63	88.4	89.89	87.17	87.28	79.23
9	82.78	80.97	84.17	86.96	89.62	79.81	79.54	80.26	86.11	79.27	88.41	88.21	88.19	89.77	87.61	77.39	90.32	57.04	88.9	77.32	89.16	90.43
10	83.45	80.75	88.09	83.79	89.26	87.84	86.05	62.81	85.61	82.54	88.56	84.54	90.26	83.09	88.22	85.53	88.16	86.99	90.48	86.72	86.98	75.34
11	91.34	91.37	92.65	92.94	94.54	94.78	94.92	95.1	91.82	92.41	94.48	94.42	94.78	95.21	92.66	93.14	95.14	95.32	94.19	94.63	94.06	94.42
12	91.54	91.4	92.8	92.78	94.44	94.81	94.91	95.02	91.87	92.25	94.45	94.37	95.02	95.15	92.85	93.03	95.25	95.48	94.27	94.68	94.2	94.5
13	91.79	91.37	92.72	93.07	94.44	94.85	94.92	95.01	91.62	92.04	94.51	94.36	95.05	95.1	93.09	93.17	95.31	95.6	94.34	94.78	94.35	94.43
14	91.81	91.11	92.84	92.86	94.62	94.95	95.2	95.26	91.85	92.15	94.68	94.37	95.1	95.08	93.04	93.29	95.45	95.68	94.42	94.7	94.56	94.57
15	91.77	91.14	92.81	93.04	94.4	94.96	95.18	95.12	92.03	91.92	94.65	94.31	95.04	95.12	93.01	93.28	95.25	95.59	94.42	94.73	94.39	94.51
16	91.9	91.78	93	92.89	94.61	95.03	95.13	95.21	92.3	92.42	94.71	94.33	95.15	95.23	93.18	93.54	95.4	95.7	94.5	94.73	94.48	94.58
17	92.04	91.66	92.98	93.09	94.62	94.95	95.21	95.25	92.3	92.34	94.87	94.4	95.19	95.21	93.19	93.65	95.47	95.71	94.43	94.82	94.4	94.54
18	92.07	91.73	93.04	93.06	94.6	94.92	95.27	95.24	92.38	92.44	94.74	94.48	95.12	95.18	93.11	93.53	95.48	95.67	94.44	94.86	94.42	94.59
19	92.1	91.84	93.06	93.03	94.66	94.97	95.16	95.23	92.29	92.36	94.96	94.48	95.2	95.21	93.31	93.58	95.37	95.67	94.54	94.81	94.48	94.61
20	91.92	91.69	93.12	93.15	94.59	94.98	95.32	95.18	92.24	92.52	94.99	94.36	95.11	95.12	93.15	93.55	95.42	95.72	94.46	94.92	94.52	94.55

==> data/cifar10/bs128_lr0.1.txt <==
epoch	efficientnetb0	vgg	resnet	googlenet	mobilenet	mobilenetv2	densenet	shufflenet	resnext	preactresnet	senet18
1	68.82	60.13	83.05	76.11	71.05	75.82	80.29	75.78	74.94	75.65	78.52
2	68.12	81.49	84.44	81.65	75.93	73.71	82.39	77.08	68.12	84.44	78.32
3	68.41	79.3	85.28	79.67	74.65	76.68	84.92	73.23	77.3	83.02	85.73
4	65.34	80.66	82.33	81.53	64.8	73.76	85.43	76.39	78.12	82.28	79.4
5	68.4	76.71	81.25	83.41	70.3	64.13	85.45	78.58	82.08	81.75	84.33
6	70.01	78.01	86.01	83.96	73.47	75.55	81.05	74.61	81.17	84.11	81.14
7	57.63	82.86	84.18	81.17	72.83	74.94	81.82	79.25	72.37	87.61	81.53
8	69.12	77.8	83.7	79.09	71.59	71.86	81.14	80.2	83.16	81.28	81.64
9	55.04	66.36	86.69	73.27	71.44	74.61	83.63	72.18	84.34	85.5	74.2
10	67.4	84.27	87.02	80.92	72.35	65.62	83.03	77.04	77.64	85.99	79.4
11	83.58	92.34	93.62	94.18	87.1	87.77	93.37	88.44	94.24	93.83	93.68
12	82.92	91.37	93.09	93.21	87.01	86.65	92.97	88.06	93.28	93.41	93.48
13	83.59	91.18	92.9	92.51	85.7	87.44	92.49	87.44	91.92	92.18	92.9
14	83.02	89.47	93.09	90.95	86.23	87.31	92.87	88.33	92.74	93.09	92.76
15	83.84	91.05	92.17	91.56	84.98	86.23	92.77	87.46	91.62	92.41	92.26
16	87.61	93.26	95.38	94.61	89.78	90.96	95.15	90.37	95.31	94.82	94.95
17	87.52	93.27	95.44	94.68	89.26	90.42	95.1	90.46	95.33	94.78	95.08
18	87.45	93.29	95.42	94.85	89.5	90.7	95.05	90.53	95.33	94.92	95.1
19	87.72	93.48	95.51	94.88	89.33	90.69	95.06	90.34	95.43	95.08	95.07
20	87.51	93.51	95.44	94.99	89.53	90.52	95.06	90.4	95.35	94.93	95.18

==> data/cifar10/bs2048_lr0.2.txt <==
	efficientnetb0		vgg		resnet		googlenet		mobilenet		mobilenetv2		densenet		shufflenet		resnext		preactresnet		senet18	
epoch	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd
1	75.2	69.2	37	42.07	76.71	67.88	82.09	65.57	69.5	69.43	79.35	62.55	83.34	81.51	72	68.67	67.75	61.36	79.32	49.51	82.87	77.16
2	80.94	76.6	74.58	74.76	84.47	81.44	82.64	80.84	81.11	77.02	82.62	82.52	84.59	75.01	82.38	75.15	82.15	72.66	83.24	72.85	85.78	81.89
3	78.81	73.9	77.88	76.76	88.08	86.35	84.01	84.27	77.97	78.09	87.42	80.96	87.31	87.98	77.42	77.32	81.25	81.07	81.15	78.67	80.69	76.04
4	80.34	79.14	78.71	75.87	86.5	84.96	80.67	85.23	78.91	77.26	83.98	80.93	86.8	74.86	86.04	84.17	80.59	82.21	85.74	80.69	85.56	85.72
5	85.32	77.11	83.14	75.16	85.56	82.04	86.62	77.46	76.48	76.23	84.25	81.06	90.11	76.75	84.53	79.19	85.61	74.45	88.3	79.13	89.05	80.82
6	80.23	81.73	81.35	77.92	87.52	84.44	83.66	84.72	79.36	77.29	87.49	83.16	86.89	82.07	87.11	82.13	83.25	82.47	88.03	79.34	88.49	88.09
7	82.7	79.46	86.73	81	88.55	87.22	71.32	84.13	83.29	83.9	83.54	84.79	83.51	86.69	85.6	82.34	87.95	84.73	86.41	85.21	85.42	84.89
8	84.96	79.43	85.33	84.07	87.02	84.25	85.02	65.51	67.55	78.44	87.17	86.28	86.07	86.66	86.13	79.21	85.8	76.48	87.97	86.79	89.6	87.68
9	80.84	62.74	85.67	65.79	89.87	72.5	82.25	61.39	85.68	73.02	86.94	70.67	86.7	69.67	84.46	72.2	85.36	64.7	86.13	79.96	88.5	74.75
10	78.46	80.63	81.85	76.33	89.04	86.82	86.37	74.46	83.01	80.14	86.35	80.39	88.9	76.69	80.23	81.8	86.88	82.88	87.05	87.03	88.36	85.53
11	91.47	91	92.37	92.92	94.59	94.64	94.49	94.73	91.15	92.07	93.91	94.49	94.82	95.13	92.58	92.47	93.96	95.21	94.19	94.32	94	94.56
12	91.46	90.67	92.29	92.87	94.68	94.62	94.64	94.82	91.15	92.46	93.97	94.43	95.16	95.38	92.86	92.46	94.15	95.08	94.18	94.48	94.3	94.54
13	91.66	90.72	92.5	92.78	94.69	94.77	94.66	94.75	91.17	92.39	94.03	94.36	95.01	95.38	92.52	92.37	94.03	95.21	94.29	94.45	94.17	94.66
14	91.35	90.82	92.56	92.87	94.78	95.01	94.68	94.75	91.1	92.3	94.1	94.31	95.16	95.32	92.66	92.46	94.12	95.2	94.34	94.47	94.46	94.72
15	91.73	90.85	92.48	92.97	94.86	94.85	94.69	94.77	91.21	92.39	94.08	94.21	95.03	95.3	92.68	92.62	94.1	95.3	94.29	94.6	94.42	94.7
16	91.74	90.98	92.63	93.18	94.87	94.87	94.79	94.76	91.57	92.69	94.18	94.54	95.13	95.37	92.9	92.92	94.07	95.33	94.27	94.57	94.37	94.64
17	91.58	91.04	92.6	93.04	94.96	94.96	94.76	94.78	91.55	92.66	94.13	94.44	95.04	95.3	92.99	92.9	94.14	95.28	94.4	94.66	94.42	94.67
18	91.69	91.17	92.67	93.07	94.89	94.85	94.7	94.73	91.58	92.65	94.28	94.6	95.09	95.36	92.89	92.81	94.17	95.24	94.3	94.55	94.37	94.82
19	91.81	90.93	92.63	93.11	94.9	94.95	94.74	94.84	91.58	92.59	94.35	94.54	95.11	95.36	92.96	93	94.16	95.33	94.36	94.58	94.32	94.63
20	91.69	91.06	92.64	93.05	94.96	94.86	94.76	94.8	91.72	92.72	94.24	94.51	95.11	95.32	92.91	92.89	94.19	95.3	94.47	94.55	94.36	94.7

==> data/cifar10/bs4096_lr0.4.txt <==
	efficientnetb0		vgg		resnet		googlenet		mobilenet		mobilenetv2		densenet		shufflenet		resnext		preactresnet		senet18	
epoch	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd
1	56.51	57.76	11.48	17.52	40.01	46.14	36.33	62.22	43.62	46.27	51.6	50.89	74.53	55.84	65.77	55.34	19.65	29.64	10	10	65.1	56.33
2	75.75	61.73	32.61	38.01	77.38	58.88	74.68	57.04	73.02	71.1	71.36	69.23	82.98	75	78.62	70.5	55.61	33.5	10	10	79.15	61.71
3	77.07	60.91	51.34	58.49	83.74	60.79	72.72	36.88	74.9	73.07	77.22	69.06	84.34	67.51	77.42	62.49	62.96	57	10	10	79.59	53.62
4	78.06	70.44	66.94	68.2	86.57	75.48	84.25	60.84	71.2	67.7	85.86	76.76	82.91	74.3	79.54	75.34	71.17	58.69	10	10	76.22	58.48
5	82.17	57.95	76.87	51.86	85.82	81.3	69.82	45.77	77.74	76.17	79.3	83.03	83.42	71.2	75.38	65.73	76.59	56.99	10	10	85.46	54.55
6	81.95	68.92	82.24	71.86	86.14	84.47	77.55	82.27	79.22	77.86	83.33	73.09	83.42	48.74	82.14	67.91	85.1	64.84	10	10	85.49	77.83
7	77.5	74.98	78.69	77.9	86.17	77.6	75.72	69.15	66.31	67	81.14	75.56	80.86	66.92	79.99	76.06	80.9	71.45	10	10	85.28	72.61
8	81.3	69.49	77.11	72.44	88.1	79.43	68.13	78.32	72.71	58.66	86.83	75.65	86.71	83.9	83.46	80.51	85.67	68.91	10	10	88.16	75.97
9	78	77.26	84.83	76.23	86.68	79.4	82.95	75.36	79.02	68.26	86.27	72.22	84.68	81.52	81.95	69.85	80.84	80.22	10	10	84.51	72.36
10	77.21	70.28	78.96	68.18	86.15	79.81	78.99	84.06	81.65	44.55	81.86	81.29	85.29	79.27	82.55	64.36	82.61	43.93	10	10	89	65.15
11	91.46	90.77	92.03	92.67	94.1	94.57	93.87	94.89	91.25	91.84	93.96	93.97	94.37	95.15	92.15	92.4	92.87	94.19	10	10	93.89	94.33
12	91.09	90.67	92.3	92.58	94.17	94.76	93.98	94.78	91.28	91.85	93.91	93.92	94.5	95.02	92.3	92.19	93.11	94.17	10	10	93.87	94.33
13	91.25	90.19	92.22	92.54	94.18	94.66	94.09	94.92	91.46	91.61	93.79	93.65	94.63	95.26	92.12	91.81	93.21	94.27	10	10	94.03	94.52
14	91.09	90.52	92.3	92.25	94.31	94.61	94.16	94.83	91.41	91.14	94.03	93.62	94.63	95.26	92.01	92.18	93.08	93.39	10	10	94.21	94.44
15	91.27	90.43	92.17	92.45	94.25	94.6	94.21	94.85	91.4	91.77	93.92	93.3	94.7	95.38	92.12	91.82	93.21	94.15	10	10	94.25	94.48
16	91.48	91.07	92.34	92.68	94.33	94.66	94.34	94.98	91.85	92.08	94.27	94.12	94.6	95.3	92.54	92.13	93.23	94.24	10	10	94.26	94.43
17	91.57	91.1	92.51	92.71	94.32	94.72	94.36	94.86	91.73	92.04	94.29	94.09	94.6	95.26	92.53	92.19	93.38	94.24	10	10	94.23	94.6
18	91.6	91.11	92.61	92.68	94.32	94.69	94.39	94.93	91.83	91.99	94.25	94.2	94.59	95.34	92.59	92.4	93.22	94.25	10	10	94.28	94.55
19	91.69	91.02	92.58	92.69	94.33	94.74	94.28	94.92	91.98	91.97	94.19	94.1	94.58	95.3	92.54	92.3	93.31	94.33	10	10	94.17	94.51
20	91.62	91.23	92.68	92.72	94.3	94.78	94.36	94.99	91.68	92.03	94.25	94.12	94.72	95.24	92.67	92.2	93.21	94.32	10	10	94.28	94.58

==> data/cifar10/bs8192_lr0.8.txt <==
	efficientnetb0		vgg		resnet		googlenet		mobilenet		mobilenetv2		densenet		shufflenet		resnext		preactresnet		senet18	
epoch	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd	sync	dpsgd
1	10	23.86	10.05	13.4	22.05	20.11	27.84	31.37	14.04	17.03	9.82	12	16.44	43.91	49.33	22.69	10	21.07	10	10	10	13.46
2	10	39.77	10.32	18.93	35.3	37.38	37.44	46.5	21.23	49.67	14.6	25.52	41.4	58.83	58.01	37.96	10	15.85	10	10	10	26.76
3	10	58.62	11.86	25.62	53.57	47.25	49.9	63.52	39.88	40.32	38.29	50.81	50.83	72.14	68.87	66.5	13.73	24.95	10	10	10	39.41
4	10	73.28	10.01	40.51	71.84	45.9	63.41	59.41	53.83	63.37	59.03	69.65	56.38	61	79.59	64.28	23.86	34.61	10	10	10	45.66
5	10	54.37	9.99	38.9	78.51	67.42	63.63	46.8	70.28	68.42	72.88	68.73	70.24	60.93	74.6	66.19	43.98	48.74	10	10	10	52.9
6	10	71.03	9.96	57.06	79.57	77.47	76.99	65.3	76.65	72.34	79.15	76.52	79.52	68.9	73.83	68.13	45.15	54.27	10	10	10	57.88
7	10	71.75	10.08	32.54	83.02	69.98	84.52	79.85	74.87	67	78.53	60.4	80.04	82.79	82.02	74.55	65.54	69.58	10	10	10	58.88
8	10	73.49	16.13	9.05	82.52	73.37	81.65	74.5	83.11	79.9	83.22	69.45	84.55	76.21	79.21	73.79	71.92	57.44	10	10	10	70.03
9	10	65.17	43.48	60.75	81.62	79.22	76.6	74.25	73.46	53.52	77.01	68.37	77.27	76.99	76.31	72.83	77.46	62.46	10	10	10	64.68
10	10	74.61	58.88	65.92	86.66	80.04	72.75	64.56	69.41	67.54	76.22	68.39	80.35	73.76	83.4	73.76	76.75	60.44	10	10	10	68.48
11	10	90.34	80.73	87.48	92.33	94.03	93.72	93.79	90.95	91.84	92.92	92.89	92.46	94.66	91.64	91.71	91.84	91.22	10	10	10	89.6
12	10	90.26	82.72	87.94	92.31	94.15	93.7	93.79	90.46	91.7	92.99	92.71	92.65	94.8	91.61	91.55	92.01	90.83	10	10	10	89.18
13	10	90.3	81.76	87.65	92.5	94.23	93.76	93.81	90.36	91.61	92.73	92.05	92.65	94.76	91.47	90.27	92.2	91.09	10	10	10	88.8
14	10	89.59	85.1	88.23	92.5	94.11	93.75	93.94	90.01	91.28	92.77	92.5	92.7	94.71	91.77	91.47	92.12	90.72	10	10	10	89.21
15	10	90	83.42	88.38	92.65	94.21	93.65	93.81	90.64	91.24	92.27	91.99	92.58	94.82	91.44	91.08	92.25	91.09	10	10	10	89.06
16	10	91.14	87.22	90.31	92.68	94.3	93.77	93.84	91.13	91.92	93.2	93.1	92.87	94.88	92.02	92.08	92.38	91.84	10	10	10	90.43
17	10	91.18	87.02	90.33	92.8	94.3	93.66	93.8	91.11	91.78	93.28	93.08	92.65	94.91	92.12	92.19	92.42	91.9	10	10	10	90.3
18	10	91	86.92	90.41	92.72	94.29	93.72	93.84	91.19	91.88	93.27	93.12	92.76	94.82	92.17	92.09	92.28	91.81	10	10	10	90.38
19	10	91.2	86.96	90.3	92.68	94.32	93.63	93.85	91.21	91.88	93.3	93.12	92.83	94.82	92.11	92.24	92.34	91.78	10	10	10	90.34
20	10	91.13	87.11	90.52	92.7	94.34	93.72	93.84	91.1	91.8	93.22	93.09	92.79	94.79	92.09	92.36	92.38	91.82	10	10	10	90.48

==> data/noise/efficientnetb0.txt <==
epoch	sync	sync-0.04	dpsgd	sync-0.08
1	10	24.96	23.86	21.53
2	10	23.37	39.77	29.1
3	10	39.34	58.62	27.23
4	10	39.95	73.28	11.97
5	10	38.52	54.37	38.63
6	10	36.05	71.03	42.71
7	10	52.3	71.75	25.52
8	10	33.47	73.49	21.55
9	10	45.52	65.17	36.32
10	10	31.31	74.61	22.65
11	10	50.92	90.34	25.91
12	10	29.2	90.26	21.17
13	10	32.99	90.3	21.22
14	10	44.78	89.59	15.46
15	10	33.12	90	18.75
16	10	21.57	91.14	12.78
17	10	16.63	91.18	11.37
18	10	18.91	91	14.14
19	10	29.27	91.2	15.4
20	10	22.55	91.13	13.31

==> data/noise/senet18.txt <==
epoch	sync	sync-0.01	dpsgd
1	10	17.92	13.46
2	10	38.94	26.76
3	10	30.68	39.41
4	10	47.9	45.66
5	10	70.17	52.9
6	10	49.33	57.88
7	10	69.3	58.88
8	10	79.11	70.03
9	10	35.62	64.68
10	10	53.05	68.48
11	10	73.58	89.6
12	10	77.02	89.18
13	10	78.96	88.8
14	10	80.76	89.21
15	10	80.2	89.06
16	10	84.19	90.43
17	10	83.31	90.3
18	10	84.53	90.38
19	10	84.78	90.34
20	10	84.86	90.48

==> data/noise/swb300.txt <==
epoch	sync	sync-0.01	dpsgd
1	8.254318	8.420633	6.911838
2	10.37	8.356592	4.5583
3	10.37	8.548467	3.245835
4	10.37	10.37	2.707431
5	10.37	10.37	2.359204
6	10.37	10.37	2.174903
7	10.37	10.37	2.046971
8	10.37	10.37	1.962738
9	10.37	10.37	1.898071
10	10.37	10.37	1.850967
11	10.37	10.37	1.784015
12	10.37	10.37	1.739246
13	10.37	10.37	1.707706
14	10.37	10.37	1.691857
15	10.37	10.37	1.681263
16	10.37	10.37	1.671962
17	10.37	10.37	1.668269
18	10.37	10.37	1.665674
19	10.37	10.37	1.664443
20	10.37	10.37	1.66158

==> data/swb2000/bs256.txt <==
epoch	bs=256
1	1.935957
2	1.77811
3	1.702579
4	1.659222
5	1.626115
6	1.603731
7	1.58566
8	1.572562
9	1.555468
10	1.548251
11	1.505704
12	1.476416
13	1.454248
14	1.436618
15	1.42084
16	1.412786
17	1.412786
18	1.412786
19	1.412786
20	1.412786

==> data/swb2000/dist.txt <==
	BS=2048		BS=4096		BS=8192	
epoch	sync	dpsgd	sync	dpsgd	sync	dpsgd
1	2.27099	3.548688	2.722005	2.34562	10.37	2.454268
2	2.008733	3.263155	2.062943	1.977185	10.37	2.008635
3	1.869566	2.605168	1.872172	1.826364	10.37	1.841891
4	1.796904	2.658211	1.762179	1.739834	10.37	1.753002
5	1.732983	2.057079	1.702635	1.687586	10.37	1.694926
6	1.691327	3.362692	1.662991	1.649681	10.37	1.657181
7	1.681129	3.966952	1.631126	1.625916	10.37	1.634696
8	1.655917	2.05408	1.605585	1.606869	10.37	1.614943
9	1.765709	2.412001	1.597011	1.597285	10.37	1.600506
10	1.652533	1.618269	1.58229	1.584951	10.37	1.592912
11	1.575544	1.656345	1.539456	1.54812	10.37	1.553325
12	1.530684	1.534722	1.512906	1.523364	10.37	1.529484
13	1.499123	1.565406	1.494259	1.506073	10.37	1.513986
14	1.480535	1.488261	1.481365	1.494658	10.37	1.498569
15	1.478508	1.482742	1.473107	1.486088	10.37	1.490542
16	1.463328	1.472883	1.466351	1.479802	10.37	1.483584
17	1.457505	1.462126	1.460509	1.475444	10.37	1.479851
18	1.454762	1.457269	1.458691	1.473871	10.37	1.476791
19	1.455279	1.45434	1.456973	1.470321	10.37	1.474519
20	1.451117	1.449452	1.454842	1.469338	10.37	1.472743

==> data/swb300/bs256.txt <==
epoch	bs=256
1	2.380018
2	2.060481
3	1.917032
4	1.834939
5	1.78218
6	1.733458
7	1.710121
8	1.679925
9	1.666677
10	1.648422
11	1.611336
12	1.579771
13	1.564536
14	1.552131
15	1.551123
16	1.544754
17	1.544298
18	1.54405
19	1.543107
20	1.543134

==> data/swb300/dist.txt <==
	BS=2048		BS=4096		BS=8192	
epoch	sync	dpsgd	sync	dpsgd	sync	dpsgd
1	3.805759	4.7501	8.254318	6.375321	10.37	6.911838
2	2.743252	2.903982	10.37	3.517717	10.37	4.5583
3	2.376303	2.580632	10.37	2.706681	10.37	3.245835
4	2.159394	2.336307	10.37	2.4106	10.37	2.707431
5	2.033772	2.241113	10.37	2.218548	10.37	2.359204
6	1.956787	2.068283	10.37	2.103613	10.37	2.174903
7	1.877567	1.96411	10.37	2.011012	10.37	2.046971
8	1.831414	1.900254	10.37	1.944488	10.37	1.962738
9	1.787526	1.885578	10.37	1.919563	10.37	1.898071
10	1.755684	1.877938	10.37	1.858109	10.37	1.850967
11	1.695488	1.769193	10.37	1.762436	10.37	1.784015
12	1.653855	1.688553	10.37	1.703764	10.37	1.739246
13	1.623053	1.647416	10.37	1.659922	10.37	1.707706
14	1.606872	1.623136	10.37	1.638373	10.37	1.691857
15	1.592648	1.60792	10.37	1.620585	10.37	1.681263
16	1.586392	1.59703	10.37	1.612856	10.37	1.671962
17	1.583631	1.593308	10.37	1.607932	10.37	1.668269
18	1.580696	1.589966	10.37	1.60438	10.37	1.665674
19	1.580046	1.589254	10.37	1.601262	10.37	1.664443
20	1.577331	1.587445	10.37	1.600674	10.37	1.66158
